An efficient space-time adaptive wavelet Galerkin method for time-periodic parabolic partial differential equations

We introduce a multitree-based adaptive wavelet Galerkin algorithm {for} space-time discretized linear parabolic partial differential equations, focusing on time-periodic problems. It is shown that the method converges with the best possible rate in linear complexity and can be applied for a wide range of wavelet bases. We discuss the implementational challenges arising from the Petrov-Galerkin nature of the variational formulation and present numerical results for the heat and a convection-diffusion-reaction equation.

==> Data/awgm_ExCDRCurve_SG_mw_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 3.23571 2.22771 68 123 208 1115 56
1 3.03033 1.94736 160 295 464 2423 117
2 3.36911 2.11734 368 687 1024 5231 188
3 3.57511 3.31742 832 1567 2240 11231 265
4 2.88895 2.44544 1856 3519 4864 23999 334
5 2.26132 2.29543 4096 7807 10496 51071 450
6 1.53732 1.45559 8960 17151 22528 108287 500
7 0.972841 0.99121 19456 37375 48128 228863 574
8 0.5727 0.621895 41984 80895 102400 482303 642
9 0.329051 0.364897 87040 167935 217088 1013759 687


==> Data/awgm_ExCDRCurve_mw_Run4_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 3.23571 2.22771 68 123 208 1115 56
1 3.57858 2.15555 84 838 317 2062 52
2 3.78511 3.501 107 1615 497 4102 68
3 3.45997 3.21196 131 2039 687 5704 76
4 3.23911 3.01334 189 3609 1152 10004 82
5 2.73573 2.64793 299 6078 1943 17464 104
6 2.38418 2.01174 391 8184 2600 24028 117
7 1.79497 1.67145 739 16314 4898 46672 172
8 1.35601 1.25898 1210 27042 7947 75967 185
9 0.89696 0.817042 2069 45313 13284 127079 229
10 0.623196 0.564846 3273 70525 20858 200593 227
11 0.398559 0.361364 5735 121297 35765 344623 270
12 0.254883 0.237487 9038 188896 57098 542776 294
13 0.160211 0.149467 14673 310054 92511 886085 325
14 0.10653 0.0976223 22229 472257 141558 1363493 298
15 0.0643989 0.0596971 41006 857325 260373 2458246 303


==> Data/awgm_ExCDRCurve_mw_Run5_Temporal_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 2.34216 2.19645 68 123 208 523 56
1 2.85329 2.24173 82 332 313 1067 49
2 3.22817 3.44345 103 496 486 1846 68
3 3.15232 3.32558 127 663 678 2448 73
4 3.07939 3.30749 191 1197 1181 4069 88
5 2.60556 2.39013 278 1976 1849 6319 101
6 2.17826 2.13685 489 3518 3240 11201 140
7 1.81429 1.73538 685 5367 4677 16741 160
8 1.40573 1.35033 1132 9233 7779 28160 177
9 1.00227 0.906228 1882 14621 12436 44102 193
10 0.673264 0.592079 3064 24000 19837 71767 235
11 0.426964 0.373731 5330 39862 33814 121873 283
12 0.265781 0.23698 9445 69529 59875 215615 308
13 0.150745 0.139348 16266 118745 102142 367447 331
14 0.0901888 0.0828904 28010 205072 175537 637123 328
15 0.0576844 0.0531982 43173 324504 271853 1011880 306
16 0.036533 0.0342695 68340 507464 430868 1587970 287


==> Data/awgm_ExCDRCurve_mw_Run6_DoubleExp_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 2.34216 3.05252 68 123 2280 523 56
1 3.4597 6.08001 129 619 9829 2011 68
2 2.92741 4.40795 230 1373 23782 4516 104
3 2.32359 2.88886 453 3518 65681 10923 139
4 1.5768 1.79372 993 7126 126387 20883 198
5 1.09214 1.22037 1709 12073 217116 36183 207
6 0.665227 0.67491 3286 23067 418718 70395 266
7 0.417393 0.421113 5666 41032 748172 127270 283
8 0.237482 0.24301 11145 80086 1447729 249253 320
9 0.115975 0.121555 25687 177931 3189409 555671 365


==> Data/awgm_ExCDRCurve_mw_Run7_ParallelExp_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 1.76677 2.07697 68 123 208 343 56
1 3.05144 2.22241 82 344 317 1175 53
2 3.28399 3.54112 103 496 482 1898 69
3 3.1729 3.35396 127 663 674 2499 75
4 3.07652 3.3142 190 1197 1178 4195 89
5 2.60736 2.39949 277 1976 1846 6651 102
6 2.16518 2.14426 489 3462 3218 11611 137
7 1.70328 1.59253 799 6072 5321 20022 173
8 1.35962 1.32057 1170 9369 7914 30785 178
9 1.03114 0.937037 1720 13855 11470 45615 211
10 0.645978 0.581248 3105 24022 20081 78734 246
11 0.451714 0.39197 4705 35998 30548 118121 254
12 0.268236 0.23843 9391 69026 59807 225021 305
13 0.165885 0.152118 14529 110302 92885 361441 323


==> Data/awgm_ExCDRCurve_mw_Run8_DoubleMTExt_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 2.34216 2.68251 68 123 512 523 56
1 2.94982 4.97832 86 381 1378 1399 58
2 3.22331 5.41215 146 770 4166 4079 85
3 2.60186 3.37735 302 2204 12112 11538 117
4 1.86911 2.37254 722 5521 32802 31487 174
5 1.20824 1.42229 1419 10332 83121 80138 203
6 0.815275 0.913385 2350 17721 201257 195025 218
7 0.461058 0.49017 5600 41503 478418 466160 281
8 0.228972 0.24071 13024 92541 1122651 1097775 356
9 0.121619 0.133828 22963 169499 2576236 2527233 370
10 0.0641025 0.0707276 48832 376035 5832406 5729191 348
11 0.0312513 0.0349646 106845 822636 13063306 12852309 340


==> Data/awgm_ExCDR_conv_info_Full_Temporal.txt <==
   0.0000000e+00   3.2357100e+00   2.2277100e+00   6.8000000e+01   1.2300000e+02   2.0800000e+02   1.1150000e+03   5.6000000e+01   0.0000000e+00   2.3421600e+00   2.1964500e+00   6.8000000e+01   1.2300000e+02   2.0800000e+02   5.2300000e+02   5.6000000e+01
   1.0000000e+00   3.5785800e+00   2.1555500e+00   8.4000000e+01   8.3800000e+02   3.1700000e+02   2.0620000e+03   5.2000000e+01   1.0000000e+00   2.8532900e+00   2.2417300e+00   8.2000000e+01   3.3200000e+02   3.1300000e+02   1.0670000e+03   4.9000000e+01
   2.0000000e+00   3.7851100e+00   3.5010000e+00   1.0700000e+02   1.6150000e+03   4.9700000e+02   4.1020000e+03   6.8000000e+01   2.0000000e+00   3.2281700e+00   3.4434500e+00   1.0300000e+02   4.9600000e+02   4.8600000e+02   1.8460000e+03   6.8000000e+01
   3.0000000e+00   3.4599700e+00   3.2119600e+00   1.3100000e+02   2.0390000e+03   6.8700000e+02   5.7040000e+03   7.6000000e+01   3.0000000e+00   3.1523200e+00   3.3255800e+00   1.2700000e+02   6.6300000e+02   6.7800000e+02   2.4480000e+03   7.3000000e+01
   4.0000000e+00   3.2391100e+00   3.0133400e+00   1.8900000e+02   3.6090000e+03   1.1520000e+03   1.0004000e+04   8.2000000e+01   4.0000000e+00   3.0793900e+00   3.3074900e+00   1.9100000e+02   1.1970000e+03   1.1810000e+03   4.0690000e+03   8.8000000e+01
   5.0000000e+00   2.7357300e+00   2.6479300e+00   2.9900000e+02   6.0780000e+03   1.9430000e+03   1.7464000e+04   1.0400000e+02   5.0000000e+00   2.6055600e+00   2.3901300e+00   2.7800000e+02   1.9760000e+03   1.8490000e+03   6.3190000e+03   1.0100000e+02
   6.0000000e+00   2.3841800e+00   2.0117400e+00   3.9100000e+02   8.1840000e+03   2.6000000e+03   2.4028000e+04   1.1700000e+02   6.0000000e+00   2.1782600e+00   2.1368500e+00   4.8900000e+02   3.5180000e+03   3.2400000e+03   1.1201000e+04   1.4000000e+02
   7.0000000e+00   1.7949700e+00   1.6714500e+00   7.3900000e+02   1.6314000e+04   4.8980000e+03   4.6672000e+04   1.7200000e+02   7.0000000e+00   1.8142900e+00   1.7353800e+00   6.8500000e+02   5.3670000e+03   4.6770000e+03   1.6741000e+04   1.6000000e+02
   8.0000000e+00   1.3560100e+00   1.2589800e+00   1.2100000e+03   2.7042000e+04   7.9470000e+03   7.5967000e+04   1.8500000e+02   8.0000000e+00   1.4057300e+00   1.3503300e+00   1.1320000e+03   9.2330000e+03   7.7790000e+03   2.8160000e+04   1.7700000e+02
   9.0000000e+00   8.9696000e-01   8.1704200e-01   2.0690000e+03   4.5313000e+04   1.3284000e+04   1.2707900e+05   2.2900000e+02   9.0000000e+00   1.0022700e+00   9.0622800e-01   1.8820000e+03   1.4621000e+04   1.2436000e+04   4.4102000e+04   1.9300000e+02
   1.0000000e+01   6.2319600e-01   5.6484600e-01   3.2730000e+03   7.0525000e+04   2.0858000e+04   2.0059300e+05   2.2700000e+02   1.0000000e+01   6.7326400e-01   5.9207900e-01   3.0640000e+03   2.4000000e+04   1.9837000e+04   7.1767000e+04   2.3500000e+02
   1.1000000e+01   3.9855900e-01   3.6136400e-01   5.7350000e+03   1.2129700e+05   3.5765000e+04   3.4462300e+05   2.7000000e+02   1.1000000e+01   4.2696400e-01   3.7373100e-01   5.3300000e+03   3.9862000e+04   3.3814000e+04   1.2187300e+05   2.8300000e+02
   1.2000000e+01   2.5488300e-01   2.3748700e-01   9.0380000e+03   1.8889600e+05   5.7098000e+04   5.4277600e+05   2.9400000e+02   1.2000000e+01   2.6578100e-01   2.3698000e-01   9.4450000e+03   6.9529000e+04   5.9875000e+04   2.1561500e+05   3.0800000e+02
   1.3000000e+01   1.6021100e-01   1.4946700e-01   1.4673000e+04   3.1005400e+05   9.2511000e+04   8.8608500e+05   3.2500000e+02   1.3000000e+01   1.5074500e-01   1.3934800e-01   1.6266000e+04   1.1874500e+05   1.0214200e+05   3.6744700e+05   3.3100000e+02
   1.4000000e+01   1.0653000e-01   9.7622300e-02   2.2229000e+04   4.7225700e+05   1.4155800e+05   1.3634930e+06   2.9800000e+02   1.4000000e+01   9.0188800e-02   8.2890400e-02   2.8010000e+04   2.0507200e+05   1.7553700e+05   6.3712300e+05   3.2800000e+02
   1.5000000e+01   6.4398900e-02   5.9697100e-02   4.1006000e+04   8.5732500e+05   2.6037300e+05   2.4582460e+06   3.0300000e+02   1.5000000e+01   5.7684400e-02   5.3198200e-02   4.3173000e+04   3.2450400e+05   2.7185300e+05   1.0118800e+06   3.0600000e+02


==> Data/awgm_ExSaw_SG_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 0.0221707 0.0319626 96 175 288 1631 24
1 0.0157255 0.0357849 224 415 640 3519 34
2 0.0110938 0.0332388 512 959 1408 7551 46
3 0.00780511 0.0261756 1152 2175 3072 16127 62
4 0.00549038 0.0192093 2560 4863 6656 34303 74
5 0.00386786 0.0138047 5632 10751 14336 72703 85
6 0.00273068 0.00990415 12288 23551 30720 153599 94
7 0.00193137 0.00710414 26624 51199 65536 323583 102
8 0.00136849 0.00507091 57344 110591 139264 679935 107
9 0.00097293 0.00361261 118784 229375 294912 1425407 121
10 0.000693083 0.00256856 245760 475135 606208 2916351 138
11 0.000496726 0.0018247 507904 983039 1245184 5963775 153


==> Data/awgm_ExSaw_SG_mw_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 0.0333495 0.0942211 68 123 208 1115 26
1 0.0240415 0.0842393 160 295 464 2423 47
2 0.0171354 0.0655501 368 687 1024 5231 71
3 0.0121564 0.0480289 832 1567 2240 11231 91
4 0.00860723 0.0344803 1856 3519 4864 23999 110
5 0.00609088 0.0246564 4096 7807 10496 51071 123
6 0.00431034 0.0176082 8960 17151 22528 108287 134
7 0.00305066 0.012537 19456 37375 48128 228863 143
8 0.00216044 0.00891451 41984 80895 102400 482303 151
9 0.00153328 0.00633024 87040 167935 217088 1013759 155
10 0.00108997 0.00448681 180224 348159 446464 2076671 157
11 0.00077641 0.00317789 372736 720895 917504 4251647 163


==> Data/awgm_ExSaw_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 0.0221707 0.0319626 96 175 288 1631 24
1 0.0199915 0.0327602 100 974 328 2273 17
2 0.0192221 0.0365279 104 1282 370 2987 10
3 0.0168052 0.0318295 113 1618 445 3758 14
4 0.0143413 0.027263 130 2080 561 4742 21
5 0.0132364 0.0222501 154 2834 746 7099 21
6 0.0109349 0.0176683 212 3695 1048 9267 33
7 0.00881112 0.0138759 288 4888 1441 12147 30
8 0.00797198 0.0108703 369 6111 1800 15016 33
9 0.00455218 0.00724781 699 9616 3116 24071 49
10 0.00396884 0.00558586 855 11065 3850 28235 42
11 0.00230304 0.00355539 1495 18760 6500 47272 56
12 0.00154706 0.00241502 2344 29357 10178 74102 61
13 0.00123079 0.00179721 3052 37848 13462 95157 50
14 0.000827284 0.00126652 4800 56598 20928 147845 68
15 0.000628979 0.000915014 6436 75024 28025 193528 63
16 0.000407863 0.000636099 10276 112352 43733 298114 73
17 0.00031626 0.000455097 13603 146465 57632 379949 68
18 0.000204631 0.000315747 21032 214857 87698 569240 78
19 0.000160092 0.000229807 27462 283700 114429 730681 68
20 0.000103311 0.000159321 42601 420540 175394 1109805 79
21 8.1021e-05 0.000115797 55579 556916 228808 1425843 71
22 5.18482e-05 7.97374e-05 86275 828534 350778 2171768 83


==> Data/awgm_ExSaw_mw_Run4_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 0.0333495 0.0942211 68 123 208 1115 26
1 0.0288066 0.0912477 70 632 230 1523 18
2 0.0258425 0.0829553 72 822 254 1979 13
3 0.0219414 0.0691463 76 1104 294 2603 18
4 0.0197761 0.0574862 80 1311 329 3095 16
5 0.0178629 0.0452997 88 1680 394 3923 20
6 0.0162278 0.03249 103 1997 482 4665 24
7 0.0145355 0.0244609 140 2714 705 6417 48
8 0.0120443 0.0191462 180 3437 938 8409 55
9 0.0096335 0.0142384 285 5650 1595 13785 53
10 0.00793625 0.0109649 365 6792 2056 17251 51
11 0.0061956 0.00856188 497 9323 2818 23709 60
12 0.00482093 0.00643912 649 11430 3616 29060 64
13 0.00326632 0.00451218 1051 19565 5850 49281 80
14 0.00255645 0.0033257 1394 24201 7773 61694 93
15 0.0017751 0.00231101 2306 39545 12465 99899 103
16 0.00125372 0.00166066 3053 51433 16547 129620 128
17 0.000857597 0.00114713 4856 82735 25887 206794 131
18 0.000635246 0.000847869 6243 104160 33761 262480 124
19 0.000437543 0.000583335 10028 171210 54089 434118 137
20 0.000323612 0.000424617 13049 218349 70594 550058 136
21 0.000217704 0.000291332 20673 345390 110147 871701 151
22 0.00016358 0.000215061 26336 425507 139862 1066567 148
23 0.00010957 0.000147852 41793 674305 219363 1693185 162
24 8.20634e-05 0.000109536 53642 848296 283662 2119761 144
25 5.51632e-05 7.1976e-05 84554 1344425 441959 3377000 159


==> Data/awgm_ExSaw_mw_Run4_u_Iteration_9.txt <==
# Center_x Center_y Value Xtype1 j1 k1 Xtype2 j2 k2
0.40625 0.5 1.2275726074335391400232930791958096961025e-03 1 4 6 0 0 0
7.6562500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.6350747402309780209953005147838211996714e-04 1 5 24 0 0 0
7.3046875000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.7541952887672925894164965843202708128956e-05 1 7 93 0 0 0
3.2031250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.8517310406415874077766525740429415236576e-05 1 6 20 0 0 1
3.3593750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.3394855557580781016402404759446653770283e-03 1 6 21 0 0 0
3.3300781250000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -5.9640684771226265862512777582438161516620e-05 1 9 170 0 0 1
3.3496093750000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.1026905531318691830629241668049189684098e-05 1 9 171 0 0 0
2.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.1014119369612743737363302898302208632231e-02 0 2 1 0 0 0
6.6406250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -3.8942540826403319572171501938839810463833e-04 1 6 42 1 0 3
1.4062500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.7918148130645564631950594769449480736512e-04 1 5 4 0 0 0
2.5000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -8.1242786768789560652992420841655984986573e-04 0 2 1 1 3 8
7.2656250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.5632377731242505275628673633292464728584e-04 1 6 46 0 0 0
6.6662597656250000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -3.1329441276230885577921969620263098477153e-04 1 12 2730 0 0 0
6.6796875000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.2216666027275175222636949268206763008493e-04 1 7 85 0 0 1
6.7578125000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.5559212133242409574311604369967199090752e-05 1 7 86 0 0 0
2.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.5810253057965125561556973821097926702350e-02 0 2 1 0 0 1
5.0000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.2222323643564919626314235756581183522940e-02 0 2 2 0 0 0
3.7109375000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.9388394426960013075186828324092402908718e-05 1 7 47 0 0 0
4.6093750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 8.0217845049110298805486451989565921394387e-05 1 6 29 0 0 0
4.6875000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.2993033954894066730328949788031422940549e-04 1 4 7 0 0 0
2.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -7.0856929949350642289340740376246685627848e-03 0 2 1 1 0 1
6.6674804687500000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -4.2379437377157398248242459182222319213906e-04 1 11 1365 0 0 0
5.0000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.3056681704230469615035659103341458830982e-02 0 2 2 0 0 1
7.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.2350830409981593260848597992662689648569e-02 0 2 3 0 0 0
1.1718750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 8.3694733777818402565597255549079136471846e-05 1 6 7 0 0 0
7.0312500000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 1.1651149713177634699694945608072771392472e-04 1 6 4 0 0 0
3.1250000000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 2.1370357431969928992121499078393753734417e-03 1 4 16 0 0 0
4.8437500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.7330502765073587615601846678714537119959e-04 1 5 15 0 0 0
2.5000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -8.0357191820280805209103514030744008778129e-04 0 2 1 1 3 20
3.3203125000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.5330764087770308037005084766946083618677e-04 1 7 42 0 0 1
3.3984375000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.7712028031947323904703173180763542404748e-04 1 7 43 0 0 0
6.2500000000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 1.7481458009260719861643895711722507257946e-03 1 3 8 1 0 3
2.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -9.1615330154052009026255376511471695266664e-03 0 2 1 1 0 2
5.0000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -5.6377559367921633096121247774590301560238e-03 0 2 2 1 0 1
6.6699218750000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -8.7031545552952781306249585568934890034143e-04 1 9 341 0 0 0
1.6406250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.7166576493137842940144011105729759947280e-05 1 6 10 0 0 0
7.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.1605424005622528085823752519445406505838e-02 0 2 3 0 0 1
1.0000000000000000000000000000000000000000e+00 5.0000000000000000000000000000000000000000e-01 8.0358580323297443270824658156925579532981e-02 0 2 4 0 0 0
3.3300781250000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -8.7804713494630734754026191168918558105361e-04 1 9 170 0 0 0
2.3437500000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 2.0688004677020741515526547349423935884261e-04 1 6 1 0 0 0
6.4062500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.7401814643995104454551881012491776345996e-04 1 5 20 0 0 0
9.2187500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.7963800857197398234445240294832046856754e-05 1 5 29 0 0 0
2.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.1649983181733341297547923431920935399830e-02 0 2 1 1 0 3
2.5000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -2.8352185031736785308931203530846687499434e-03 0 2 1 1 1 1
3.2812500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -3.6046406782069156417291910798894605250098e-03 1 5 10 0 0 0
5.0000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -9.3603056151521438210671988144895294681191e-03 0 2 2 1 0 2
5.0000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -4.6063804132391323459261300854450382757932e-04 0 2 2 1 3 8
7.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -5.0155035870791189744899440938752377405763e-03 0 2 3 1 0 1
1.0000000000000000000000000000000000000000e+00 5.0000000000000000000000000000000000000000e-01 1.6503557226967759119506951037692488171160e-02 0 2 4 0 0 1
3.7500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -5.4522781957492029436540548203993239440024e-03 1 2 1 0 0 0
8.3593750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.5694370835976861181838837300261957352632e-05 1 6 53 0 0 0
3.2031250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.3581119402994479519633345965257120724345e-05 1 6 20 1 0 3
5.8593750000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 6.5032656782297679643606302946068353776354e-05 1 7 7 0 0 0
2.5000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -4.0095062445062281189511743662023945944384e-03 0 2 1 1 1 2
3.8281250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.5397578807944912668292936075431498466060e-04 1 6 24 0 0 0
5.0000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.0757499475358029417115801606996683403850e-02 0 2 2 1 0 3
5.0000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -2.3344340591900263927327419111179551691748e-03 0 2 2 1 1 1
7.2265625000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.1514189016581785900313061876687470430625e-05 1 7 92 0 0 0
7.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -8.5089518937468810316770984059075999539346e-03 0 2 3 1 0 2
1.0000000000000000000000000000000000000000e+00 5.0000000000000000000000000000000000000000e-01 -7.2546927027599857062956090203442727215588e-03 0 2 4 1 0 1
3.7500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.6528911883967535752237854040913589415140e-03 1 2 1 0 0 1
5.6250000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -4.9752505463159489313557104495089333795477e-04 1 3 4 1 1 6
6.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.1125827967910348892388583408319391310215e-02 1 2 2 0 0 0
2.8125000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 3.3934488480147980034307142460647810366936e-04 1 4 4 1 0 3
5.3125000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.1020701438955757718585193316584991407581e-04 1 4 8 0 0 0
2.5000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -4.6635463643997128457829859371486236341298e-03 0 2 1 1 1 3
5.0000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -4.8119844423004116268360874641984992194921e-03 0 2 2 1 1 2
7.5000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -2.5332570575365516082899652872129081515595e-03 0 2 3 1 1 1
7.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.1262182030804089444275817299967457074672e-02 0 2 3 1 0 3
1.0000000000000000000000000000000000000000e+00 5.0000000000000000000000000000000000000000e-01 -1.2911231228421559888430714124751830240712e-02 0 2 4 1 0 2
3.7500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -5.1789140211129492362418513806687769829296e-04 1 2 1 1 0 1
6.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -4.8600504724743923828933489517112320754677e-03 1 2 2 0 0 1
8.7500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.5027092689910019826515785723586304811761e-03 1 2 3 0 0 0
6.9531250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.1528684136840785853100888047606531472411e-04 1 6 44 0 0 0
5.0000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -4.4273001992760693942483007923271998151904e-04 0 2 2 1 3 20
7.5000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -8.6676072169413766708989665943363434053026e-04 0 2 3 1 3 8
7.9687500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.1154782850380286166741550246683800651226e-04 1 5 25 0 0 0
2.5781250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.6303712766560616478483253244391448788519e-05 1 6 16 0 0 0
3.5156250000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 6.8928839000034446940663734881837854118203e-05 1 7 4 0 0 0
3.1250000000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 8.9091644949956501700616406935751001583412e-04 1 4 16 0 0 1
2.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -3.6822994151370414851742740580675672390498e-03 0 2 1 1 1 4
5.0000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -4.7401611533821426044954527867503202287480e-03 0 2 2 1 1 3
7.5000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -4.1491692039853601478571754057611542521045e-03 0 2 3 1 1 2
6.6796875000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.6891898511902302907478068405566773435567e-03 1 7 85 0 0 0
1.0000000000000000000000000000000000000000e+00 5.0000000000000000000000000000000000000000e-01 2.5334456472021576328712555437050468754023e-02 0 2 4 1 0 3
1.0000000000000000000000000000000000000000e+00 2.5000000000000000000000000000000000000000e-01 -3.2143166857894860111155566073648515157402e-03 0 2 4 1 1 1
7.8125000000000000000000000000000000000000e-03 5.0000000000000000000000000000000000000000e-01 2.6556688620436554515089055961141184525331e-04 1 6 64 0 0 0
1.7187500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.3552553955934062111798876770762944943272e-04 1 5 5 0 0 0
3.7500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.9541554178119143816982905548229609848931e-03 1 2 1 1 0 2
6.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.0624856948261386935250527585594682022929e-03 1 2 2 1 0 1
8.7500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.3157989363177463940091094229956070194021e-03 1 2 3 0 0 1
1.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.0974201871441285061070658457538229413331e-02 1 2 4 0 0 0
8.0468750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.2776259211004179459914009697740766569041e-05 1 6 51 0 0 0
2.5000000000000000000000000000000000000000e-01 1.2500000000000000000000000000000000000000e-01 -1.2900968881633893131644086338383203838021e-03 0 2 1 1 2 1
2.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -7.9427793863444170335830207818617054726928e-03 0 2 1 1 1 5
5.0000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -4.1553466165810144100634104802338697481900e-03 0 2 2 1 1 4
7.5000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -5.0274125820852326451682046126734348945320e-03 0 2 3 1 1 3
5.0781250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.4624312535595958867807447889575200861145e-05 1 6 32 0 0 0
1.0000000000000000000000000000000000000000e+00 2.5000000000000000000000000000000000000000e-01 -5.4438131626672282489809440164663101313636e-03 0 2 4 1 1 2
3.7500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.6715664637321089210086899612406341475435e-03 1 2 1 1 0 3
6.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.2242727919688059304292870876906818011776e-03 1 2 2 1 0 2
1.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 8.4888806693571832590050618705390661489218e-03 1 2 4 0 0 1
3.3325195312500000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -4.2522151819478546221423020945451298757689e-04 1 11 682 0 0 0
2.5000000000000000000000000000000000000000e-01 1.2500000000000000000000000000000000000000e-01 -1.3621070169844082253796102577325655147433e-03 0 2 1 1 2 2
2.5000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 7.0219592107171914519003763643922866322100e-03 0 2 1 1 1 6
5.0000000000000000000000000000000000000000e-01 1.2500000000000000000000000000000000000000e-01 -5.7903700784239558931737468228106990864035e-04 0 2 2 1 2 1
5.9375000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.3057139907800846697315255706683956304914e-04 1 4 9 0 0 0
5.0000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -7.5515343409808428909446575971742277033627e-03 0 2 2 1 1 5
7.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -3.8070751367708694119784684772866967250593e-03 0 2 3 1 1 4
1.0000000000000000000000000000000000000000e+00 7.5000000000000000000000000000000000000000e-01 -5.1219290111575365917473412480376282474026e-03 0 2 4 1 1 3
5.1562500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.3633163323473521631734595160878598107956e-04 1 5 16 0 0 0
1.1718750000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 8.2471084641444044531326251767922030921909e-05 1 7 1 0 0 0
6.2500000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 1.2185943633665266821325401380704533949029e-03 1 2 2 1 1 1
6.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -7.2559252704712312240231675275481393327937e-03 1 2 2 1 0 3
4.2968750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 9.4785836636699909315238732343544825198478e-05 1 6 27 0 0 0
1.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.5199908235978359279105820434097040561028e-03 1 2 4 1 0 1
7.1484375000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.4548131663408488164612036852574306067254e-05 1 7 91 0 0 0
7.5000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -8.4516084977372899628145219708130753133446e-04 0 2 3 1 3 20
3.3203125000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.4819630810004320638911812224591812992003e-04 1 7 42 1 0 3
3.2812500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -5.7908774089490829776322167177227129286621e-04 1 5 10 0 0 1
3.5937500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 8.9021747619349252036297093226835386303719e-04 1 5 11 0 0 0
3.9453125000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.6386018554255454510257955513807814895699e-05 1 7 50 0 0 0
2.5000000000000000000000000000000000000000e-01 3.7500000000000000000000000000000000000000e-01 -1.3786337404021286982824801015112825552933e-03 0 2 1 1 2 3
3.6328125000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.2834563644607876143829972015453222411452e-05 1 7 46 0 0 0
5.0000000000000000000000000000000000000000e-01 1.2500000000000000000000000000000000000000e-01 -1.0126961054428215702749582760588964447379e-03 0 2 2 1 2 2
5.0000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 6.3005159273175712769665679502395505551249e-03 0 2 2 1 1 6
7.5000000000000000000000000000000000000000e-01 1.2500000000000000000000000000000000000000e-01 -1.4149647625649581193785220278869019239210e-03 0 2 3 1 2 1
7.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -6.8748568251428016778747931425641581881791e-03 0 2 3 1 1 5
1.0000000000000000000000000000000000000000e+00 5.0000000000000000000000000000000000000000e-01 -4.4072954688061773478868765607785462634638e-03 0 2 4 1 1 4
6.4062500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 9.9088315009861549563334459644892149299267e-05 1 5 20 0 0 1
6.7187500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -3.2058809819184375458633873279268300393596e-03 1 5 21 0 0 0
3.3007812500000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.4064754996213113146294850300255241393188e-07 1 8 84 0 0 1
8.7500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.8780672732060201893244943960326054366305e-04 1 2 3 1 0 3
3.3398437500000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.2091792848283472189968579257879355282057e-03 1 8 85 0 0 0
6.6406250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.4689529520195044147434781933725389535539e-03 1 6 42 0 0 0
7.7343750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 9.6949264174864326092974364801335696029128e-05 1 6 49 0 0 0
3.3203125000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.7367407842609000005046349102144631615374e-03 1 7 42 0 0 0
5.0000000000000000000000000000000000000000e-01 3.7500000000000000000000000000000000000000e-01 -8.2965328243327746918917009466554191021714e-04 0 2 2 1 2 3
7.5000000000000000000000000000000000000000e-01 1.2500000000000000000000000000000000000000e-01 -1.4364758527110248285257876332821069809143e-03 0 2 3 1 2 2
7.5000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 7.0762904194679567340675596653909451561049e-03 0 2 3 1 1 6
1.0000000000000000000000000000000000000000e+00 5.0000000000000000000000000000000000000000e-01 -9.4634666541119419336247631235892185941339e-03 0 2 4 1 1 5
6.6015625000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.0653339994274810004909470606548893556464e-04 1 7 84 0 0 0
6.5625000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -5.8020525647057719781374274248264555353671e-03 1 4 10 0 0 0
2.0312500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 9.2116452065208465614133681587105684229755e-05 1 5 6 0 0 0
3.3593750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.1097141988430319933627010708931948101963e-04 1 6 21 0 0 1
3.5156250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.3286423409010222713641513614390987640945e-04 1 6 22 0 0 0
2.5000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -2.4434892574973408017890985632902811630629e-03 0 2 1 1 2 5
2.5000000000000000000000000000000000000000e-01 8.7500000000000000000000000000000000000000e-01 -5.6161823277678434105514293506189460458700e-04 0 2 1 1 3 23
7.5000000000000000000000000000000000000000e-01 3.7500000000000000000000000000000000000000e-01 -1.4105194168741689176443943054550800297875e-03 0 2 3 1 2 3
1.0000000000000000000000000000000000000000e+00 7.5000000000000000000000000000000000000000e-01 6.9794286123373294739025141097954474389553e-03 0 2 4 1 1 6
8.5937500000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 1.2068284536742942712403414695643277809722e-04 1 6 5 0 0 0
1.3281250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.3852997594774919517049416306520015496062e-05 1 6 8 0 0 0
6.6601562500000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -8.1686829075710445480056065559182343349676e-05 1 8 170 0 0 1
8.2812500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.6437858206309988477397676653879443620099e-04 1 5 26 0 0 0
6.6992187500000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.1202418849172671318735472478778092408902e-04 1 8 171 0 0 0
3.9062500000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 1.8639917147800295535962911142036091405316e-04 1 6 2 0 0 0
1.8750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.4269377348070343136665627525871968828142e-03 1 3 1 0 0 0
7.0703125000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.2267308598511726669411103785023442469537e-05 1 7 90 0 0 0
3.3337402343750000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -3.1263956717258203866702248596709523553727e-04 1 12 1365 0 0 0
1.7968750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.4912768524910939306991897179699435582734e-05 1 6 11 0 0 0
6.5625000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -5.3759820956994649153448673217781106359325e-04 1 4 10 1 1 6
2.5000000000000000000000000000000000000000e-01 6.2500000000000000000000000000000000000000e-01 -1.3619590992596586950108550340132751443889e-03 0 2 1 1 2 6
5.5468750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.2087806901878936391252217230629639743711e-05 1 6 35 0 0 0
5.0000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -1.3842267305095600805897593232884901226498e-03 0 2 2 1 2 5
6.6601562500000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.5183536627395407734263110821615327949985e-04 1 8 170 1 0 3
4.7656250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.4785383221882189693982545541928175225621e-05 1 6 30 0 0 0
3.7500000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 6.7290432281299624394342584476902402457199e-05 1 2 1 1 1 6
6.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.4887288840235209791407200441426539327949e-03 1 2 2 1 1 5
6.8164062500000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 3.7284389879626532720170023482708643314254e-05 1 8 174 0 0 0
1.8750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.3580311665083071998028074744979676324874e-04 1 3 1 0 0 1
3.1250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.0652528792964327530867763016431126743555e-02 1 3 2 0 0 0
7.4218750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.5370426495244835884794454283763798230211e-04 1 6 47 0 0 0
8.8281250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.4173814601276886122101922316218747255334e-05 1 6 56 0 0 0
5.4687500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.2198626250415469187988320998172753206745e-04 1 5 17 0 0 0
5.0781250000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 5.8451727954819924658238367021212411600573e-05 1 7 6 0 0 0
6.5625000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.0749309700636123197925453354173441766761e-03 1 4 10 0 0 1
7.1875000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.0950238392280795020339301260037245810963e-03 1 4 11 0 0 0
5.0000000000000000000000000000000000000000e-01 6.2500000000000000000000000000000000000000e-01 -7.9653151271099611671622220399058278417215e-04 0 2 2 1 2 6
3.9062500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.4878486377731121106937628439936815993860e-04 1 5 12 0 0 0
7.5000000000000000000000000000000000000000e-01 2.5000000000000000000000000000000000000000e-01 -2.5650881142384738056727577770743664586917e-03 0 2 3 1 2 5
9.3750000000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 1.0442923215698647534249721147148193267640e-03 1 4 1 0 0 0
6.2500000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -1.0315360478948295934464862710910892928950e-03 1 2 2 1 1 6
3.3593750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.6072411078598167234743332443258623243310e-04 1 6 21 1 0 3
5.0000000000000000000000000000000000000000e-01 8.7500000000000000000000000000000000000000e-01 -2.9055648091908740492800289345609598967712e-04 0 2 2 1 3 23
2.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -8.2426394349684715696230385972853582643438e-04 0 2 1 1 3 14
3.9843750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.3992412480997280604076704602078962125233e-04 1 6 25 0 0 0
3.1250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.7338422980821932596617873656441588536836e-03 1 3 2 0 0 1
4.3750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.8620698231716212578401581367870676331222e-03 1 3 3 0 0 0
4.6875000000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 5.2955631360579870185734119303333500283770e-04 1 5 1 0 0 0
6.7187500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -3.6282919950990052179035094681580631004181e-04 1 5 21 0 0 1
7.0312500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.6408123152876178847681121197865650174208e-04 1 5 22 0 0 0
2.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.4671914800200337933300254178448085440323e-03 0 2 1 1 2 8
7.5000000000000000000000000000000000000000e-01 6.2500000000000000000000000000000000000000e-01 -1.4326423040946323177180499186533779720776e-03 0 2 3 1 2 6
3.8671875000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.0703511605674131119785019716772467290866e-05 1 7 49 0 0 0
2.7343750000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 6.9017815844878016985457225285216509291786e-05 1 7 3 0 0 0
2.7343750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.1303704283390240965638529058168160190689e-05 1 6 17 0 0 0
1.2500000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.1778124253414750388646581313878414221108e-03 1 2 4 1 1 5
3.5546875000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.5273047632726995627081012507630930485902e-05 1 7 45 0 0 0
6.6796875000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.6044878987145314865568612727741992785013e-04 1 7 85 1 0 3
3.1250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.7904688051766871805664527173007627425250e-03 1 3 2 1 0 1
4.3750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.3326884065956770154121047156081658613402e-04 1 3 3 0 0 1
3.9062500000000000000000000000000000000000e-03 5.0000000000000000000000000000000000000000e-01 1.0064458447367862349401679278315668852883e-04 1 7 128 0 0 0
5.6250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.8881388152614433494774770494473159487825e-03 1 3 4 0 0 0
6.9921875000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.4130082784429481793792016119937215989921e-05 1 7 89 0 0 0
1.5625000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.1939558309934221770609585888678338960744e-04 1 4 2 0 0 0
5.0000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.4636995220424764679173490478092389821541e-03 0 2 2 1 2 8
7.8125000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 8.2435666824105054053400953861796551791485e-04 1 4 12 0 0 0
5.0000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -4.6891698632070251493569879031042546557728e-04 0 2 2 1 3 14
7.1093750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.6849410943785880280000599729106625090935e-04 1 6 45 0 0 0
7.5000000000000000000000000000000000000000e-01 8.7500000000000000000000000000000000000000e-01 -6.0282941997312315673962501705318572930992e-04 0 2 3 1 3 23
3.1250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.3350698364239474112691308249623034498654e-03 1 3 2 1 0 2
4.3750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.9432070913209131433549425871376570285065e-04 1 3 3 1 0 1
5.6250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.2109073684529301950969781831446425712784e-05 1 3 4 0 0 1
6.8750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -6.1625161163587263007945793447106552775949e-03 1 3 5 0 0 0
8.5937500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.4083962347311338707961381189193161844742e-05 1 5 27 0 0 0
3.2031250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.6754129307498303821412355407716177069233e-04 1 6 20 0 0 0
7.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.5433382468231314002538034912959119537845e-03 0 2 3 1 2 8
4.4531250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 9.6785546621633064654117994951576520179515e-05 1 6 28 0 0 0
8.2031250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.5054409908057026551333329456028309323301e-05 1 6 52 0 0 0
2.1875000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.1148677169572361309902996939769082018756e-04 1 4 3 0 0 0
3.1250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -3.4633696311794494142322076157824994879775e-03 1 3 2 1 0 3
4.2187500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 3.1562635118071331050484951141754663694883e-04 1 5 13 0 0 0
4.3750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.3097336255138624858118667759754316648468e-03 1 3 3 1 0 2
6.8750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -6.9387030495345221586117601120236031420063e-04 1 3 5 0 0 1
8.1250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.4289118330016830002437977498175314394757e-03 1 3 6 0 0 0
7.8125000000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 3.4944583054652731757619421593119568569819e-04 1 5 2 0 0 0
7.5000000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -8.6132790022971645726296285872081170964520e-04 0 2 3 1 3 14
6.5625000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.4021326898575298732646521315814425179269e-04 1 4 10 1 0 2
2.5000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -2.2827918663989774615552530434570144279860e-03 0 2 1 1 2 11
8.4375000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.0134978919272365884343689579338843032019e-04 1 4 13 0 0 0
7.4609375000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.0407687702946373639514149322948810549860e-05 1 7 95 0 0 0
6.6015625000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.2075966762791596733814507985682595858634e-06 1 7 84 1 0 3
6.9140625000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.0085914043509234001155805415805843949784e-05 1 7 88 0 0 0
3.3349609375000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -6.1179825440190491007974582515771544422023e-04 1 10 341 0 0 0
1.0156250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 9.5653729053186677339440380229973470704863e-05 1 6 6 0 0 0
2.6562500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.3507705571050822247920752960936852105078e-04 1 5 8 0 0 0
4.3750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.2131894615921763082300177671868368634023e-03 1 3 3 1 0 3
5.6250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -8.9955834651254506627998663859102634887677e-04 1 3 4 1 0 2
5.4687500000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 1.7440233120648442706121516998507559037535e-04 1 6 3 0 0 0
6.6601562500000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.2319341022388827916467235468189755920321e-03 1 8 170 0 0 0
6.6503906250000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.3404553787548301806934608615407000797859e-05 1 9 340 0 0 0
1.4843750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.5667978858458306461783754448546801540942e-05 1 6 9 0 0 0
8.1250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.9020980103072766490696077212874115502927e-04 1 3 6 0 0 1
7.3437500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.4783892054366499424142289420558427082142e-04 1 5 23 0 0 0
9.3750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 3.7868063568282251535324078872690733987838e-04 1 3 7 0 0 0
6.6406250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -2.7149617635700297978151862565709961927496e-04 1 6 42 0 0 1
6.7968750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 3.9287005692195605148150927554695499566151e-04 1 6 43 0 0 0
3.6718750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.0361054860701765351592429365013003916829e-04 1 6 23 0 0 0
2.5000000000000000000000000000000000000000e-01 8.7500000000000000000000000000000000000000e-01 1.0912023025603113240977748432669613976032e-03 0 2 1 1 2 12
2.8125000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 6.5355057853294998282400740663433680310845e-04 1 4 4 0 0 0
5.0000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -1.2834960065865352093344986528222761990037e-03 0 2 2 1 2 11
6.6650390625000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -6.1375333246752115500671775905061622324865e-04 1 10 682 0 0 0
7.8906250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.9972758727143191921984954895208375091897e-05 1 6 50 0 0 0
3.3398437500000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -8.6210641100713779078762444285644050978590e-05 1 8 85 0 0 1
3.7890625000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.5881428332152132049722575990458039996156e-05 1 7 48 0 0 0
5.6250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 8.0642055691578222887533344831467729818542e-04 1 3 4 1 0 3
6.8750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 9.1889937081764540109662942057866530376486e-04 1 3 5 1 0 2
9.3750000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.0714024234834689669210866513893165574700e-04 1 3 7 0 0 1
6.2500000000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 6.7369661261834053525565657594142976449803e-03 1 3 8 0 0 0
1.5625000000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 7.1830892240165448211358656394054378324654e-04 1 5 32 0 0 0
3.4765625000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 9.5100622508925627008463665745807702478487e-05 1 7 44 0 0 0
6.5625000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -1.9422143875167598332798224447515167412348e-03 1 4 10 1 0 3
9.0625000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.9495727424541857194378868811668326088693e-04 1 4 14 0 0 0
5.0000000000000000000000000000000000000000e-01 8.7500000000000000000000000000000000000000e-01 6.1707764739776099771617623446218203753233e-04 0 2 2 1 2 12
4.2968750000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 6.0537366381180575446250419213711779775622e-05 1 7 5 0 0 0
7.5000000000000000000000000000000000000000e-01 7.5000000000000000000000000000000000000000e-01 -2.4190534967590137001292038831934405607171e-03 0 2 3 1 2 11
4.9218750000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 5.1315681354664833342844876273858290005592e-05 1 6 31 0 0 0
3.3007812500000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.9259672167410552415592328578952674433822e-05 1 8 84 0 0 0
7.3828125000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.8961760878029819753047557906455722331884e-05 1 7 94 0 0 0
2.8125000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -4.5615021375151929385657195714642853090481e-05 1 4 4 0 0 1
1.0937500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.6531803239075062769009027974220771284308e-04 1 5 3 0 0 0
3.4375000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -4.4522004819084496848868859331105340970680e-03 1 4 5 0 0 0
3.2812500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -8.0824791628160397825852978570537743507884e-04 1 5 10 1 0 3
8.9062500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.1735129120253653945121080637292720894038e-04 1 5 28 0 0 0
6.2500000000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 2.1062519675571485071319255411026460933499e-03 1 3 8 0 0 1
4.5312500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 2.6340318684975300806902498429451497941045e-04 1 5 14 0 0 0
6.8359375000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 8.7387733468640257017065464673066799150547e-05 1 7 87 0 0 0
4.1406250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 1.1035481690293493948953201799767498414440e-04 1 6 26 0 0 0
5.0000000000000000000000000000000000000000e-01 1.2500000000000000000000000000000000000000e-01 -1.1336810989007223456070949652030321885832e-03 0 2 2 1 3 5
7.5000000000000000000000000000000000000000e-01 8.7500000000000000000000000000000000000000e-01 1.2089275142349322454682347682819454348646e-03 0 2 3 1 2 12
7.5781250000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 7.9926172778701875089660267015290173731046e-05 1 6 48 0 0 0
1.9531250000000000000000000000000000000000e-02 5.0000000000000000000000000000000000000000e-01 7.5476369575371737201743838063805469573708e-05 1 7 2 0 0 0
3.1250000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 4.5460630241228263846361978828269911900861e-04 1 3 2 1 1 5
3.4375000000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 -6.1052470106455513417648139906646065355744e-04 1 4 5 0 0 1
6.4062500000000000000000000000000000000000e-01 5.0000000000000000000000000000000000000000e-01 9.4746292696084794047843569142486330747488e-05 1 5 20 1 0 3


==> Data/awgm_ExSaw_mw_Run5_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 0.0334753 0.0941305 68 123 208 727 26
1 0.0287962 0.0911099 70 300 230 931 20
2 0.0258126 0.0828768 72 350 254 1171 13
3 0.021884 0.0689905 76 425 294 1523 17
4 0.0196982 0.0573693 80 492 329 1799 16
5 0.0177755 0.0451325 88 616 394 2274 20
6 0.0161283 0.0322357 103 786 482 2714 23
7 0.0144941 0.0243739 138 1135 696 3665 53
8 0.0118579 0.0187368 180 1496 944 4709 57
9 0.00959812 0.0141954 285 2476 1587 7433 44
10 0.00740048 0.0105265 379 3102 2069 8932 55
11 0.00620364 0.00859047 487 4201 2764 12411 59
12 0.00497582 0.00656616 649 5315 3631 15186 62
13 0.00323671 0.00455195 1078 8764 5989 25637 96
14 0.00249361 0.00332162 1433 11422 7859 32406 77
15 0.00168019 0.00221681 2339 17789 12433 49863 118
16 0.0012884 0.00167678 3031 23195 16239 64575 111
17 0.000846974 0.00113436 4897 36929 25749 102518 134
18 0.000616722 0.00083532 6316 48139 33529 133743 120
19 0.000424494 0.000563957 10063 76274 53418 212046 135
20 0.000325051 0.000423483 12815 98202 68354 271735 133
21 0.000218538 0.000284221 20497 153132 107624 423836 153
22 0.000166338 0.000213476 26098 195252 137742 539687 143
23 0.000110224 0.000143715 41721 307907 218114 855422 164
24 8.18734e-05 0.000106859 53176 393212 279245 1085168 153
25 5.45928e-05 6.79037e-05 84551 615253 439937 1701827 162


==> Data/awgm_ExSaw_mw_Run6_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 0.0329787 0.0940204 68 123 208 523 26
1 0.0282671 0.0910319 70 231 230 631 19
2 0.0252121 0.0827637 72 267 254 775 12
3 0.0211681 0.0688782 76 314 294 971 17
4 0.018895 0.057221 80 353 329 1127 16
5 0.0168775 0.0449387 88 421 394 1398 20
6 0.0151299 0.0319351 103 479 482 1634 23
7 0.0134923 0.0241308 138 642 696 2273 54
8 0.011954 0.018628 174 878 896 3185 73
9 0.00986132 0.0144531 275 1498 1542 5350 61
10 0.00728852 0.0109402 380 2079 2125 7287 59
11 0.00579219 0.00848457 514 2842 2876 9774 67
12 0.00449116 0.00628609 670 3676 3665 12328 62
13 0.00322912 0.00441576 1080 5788 5900 19190 84
14 0.00246731 0.00327166 1413 7368 7633 24428 92
15 0.00168958 0.00224352 2267 11408 12025 37620 116
16 0.00127659 0.0016748 2981 15445 16028 50673 119
17 0.000853385 0.00113124 4861 24303 25747 79588 125
18 0.000630363 0.000832322 6274 31344 33365 102550 121
19 0.000431519 0.00056516 9973 49395 52898 160554 145
20 0.000326103 0.000423408 12749 62710 67703 204845 149
21 0.000219917 0.000285192 20504 99436 107693 325433 145
22 0.000162899 0.000211504 26080 124797 137144 408373 154
23 0.000108772 0.000141962 41533 198157 216966 648989 167
24 6.65723e-05 8.92725e-05 67586 322063 355564 1068512 164


==> Data/awgm_ExSaw_mw_Run7_DoubleExp_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 0.0333495 0.106182 68 123 5008 1115 26
1 0.0288066 0.099605 70 632 7075 1523 18
2 0.0258425 0.0894645 72 822 9489 1979 13
3 0.0219414 0.0738333 76 1104 12588 2603 18
4 0.0185516 0.0535646 86 1473 16897 3431 19
5 0.0167607 0.0403443 101 1807 20853 4209 28
6 0.0145897 0.0296818 141 2957 35115 7177 49
7 0.0114503 0.0196688 221 4365 53260 11045 63
8 0.00769341 0.0130147 424 9007 106384 22636 70
9 0.00481887 0.00810209 658 12105 143292 30777 80
10 0.00307515 0.00498966 1233 25998 318097 67564 83
11 0.0016691 0.00270304 2609 55923 673315 144423 99
12 0.00107008 0.00159418 4208 84895 1019266 219559 101
13 0.000644444 0.000970639 6915 133727 1623303 348267 138


==> Data/awgm_ExSaw_mw_conv_info.txt <==
# It Res Res_NE SizeTrial SizeTest SizeTestResNE SizeTestRes CGLS_Its
0 0.0333495 0.0942211 68 123 208 1115 26
1 0.0288066 0.0912477 70 632 230 1523 18
2 0.0258425 0.0829553 72 822 254 1979 13
3 0.0219414 0.0691463 76 1104 294 2603 18
4 0.0197761 0.0574862 80 1311 329 3095 16
5 0.0178629 0.0452997 88 1680 394 3923 20
6 0.0162278 0.03249 103 1997 482 4665 24
7 0.0145355 0.0244609 140 2714 705 6417 48
8 0.0120443 0.0191462 180 3437 938 8409 55
9 0.0096335 0.0142384 285 5650 1595 13785 53
10 0.00793625 0.0109649 365 6792 2056 17251 51
11 0.0061956 0.00856188 497 9323 2818 23709 60
12 0.00482093 0.00643912 649 11430 3616 29060 64
13 0.00326632 0.00451218 1051 19565 5850 49281 80
14 0.00255645 0.0033257 1394 24201 7773 61694 93
15 0.0017751 0.00231101 2306 39545 12465 99899 103
16 0.00125372 0.00166066 3053 51433 16547 129620 128
17 0.000857597 0.00114713 4856 82735 25887 206794 131
18 0.000635246 0.000847869 6243 104160 33761 262480 124
19 0.000437543 0.000583335 10028 171210 54089 434118 137
20 0.000323612 0.000424617 13049 218349 70594 550058 136
21 0.000217704 0.000291332 20673 345390 110147 871701 151
22 0.00016358 0.000215061 26336 425507 139862 1066567 148
23 0.00010957 0.000147852 41793 674305 219363 1693185 162
24 8.20634e-05 0.000109536 53642 848296 283662 2119761 144
25 5.51632e-05 7.1976e-05 84554 1344425 441959 3377000 159

